A highly stable and fully tunable open microcavity platform at cryogenic temperatures

Open-access microcavities are a powerful tool to enhance light-matter interactions for solid-state quantum and nano systems and are key to advance applications in quantum technologies. For this purpose, the cavities should simultaneously meet two conflicting requirements - full tunability to cope with spatial and spectral inhomogeneities of a material, and highest stability under operation in a cryogenic environment to maintain resonance conditions. To tackle this challenge, we have developed a fully-tunable, open-access, fiber-based Fabry-P\'erot microcavity platform which can be operated also under increased noise levels in a closed-cycle cryostat. It comprises custom-designed monolithic micro- and nanopositioning elements with up to mm-scale travel range that achieve a passive cavity length stability at low temperature of only 15 pm rms in a closed-cycle cryostat, and 5 pm in a more quiet flow cryostat. This can be further improved by active stabilization, and even higher stability is obtained under direct mechanical contact between the cavity mirrors, yielding 0:8 pm rms during the quiet phase of the closed-cycle cryo cooler. The platform provides operation of cryogenic cavities with high finesse and small mode volume for strong enhancement of light-matter interactions, opening up novel possibilities for experiments with a great variety of quantum and nano materials.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

